Grounding Hierarchical Reinforcement Learning Models for Knowledge Transfer

Methods of deep machine learning enable to to reuse low-level representations efficiently for generating more abstract high-level representations. Originally, deep learning has been applied passively (e.g., for classification purposes). Recently, it has been extended to estimate the value of actions for autonomous agents within the framework of reinforcement learning (RL). Explicit models of the environment can be learned to augment such a value function. Although "flat" connectionist methods have already been used for model-based RL, up to now, only model-free variants of RL have been equipped with methods from deep learning. We propose a variant of deep model-based RL that enables an agent to learn arbitrarily abstract hierarchical representations of its environment. In this paper, we present research on how such hierarchical representations can be grounded in sensorimotor interaction between an agent and its environment.

==> data/abs_compare.csv <==
episode	reward	error
1	-407.6	116.6164
2	-199.4	126.9989
3	-221.5	129.054
4	-175.2	60.2104
5	-166.7	62.2076
6	-213.9	92.696
7	-219.8	99.2167
8	-179.6	105.3968
9	-180.8	87.4361
10	-139.7	61.7685
11	-91.6	65.2503
12	-116.0	61.9103
13	-123.7	79.9876
14	-84.8	61.6834
15	-148.0	64.917
16	-93.5	70.0401
17	-103.6	61.1032
18	-56.2	45.2175
19	-77.6	45.3828
20	-84.7	42.3322
21	-72.4	40.6945
22	-89.2	56.3694
23	-69.2	20.4928
24	-91.4	59.917
25	-71.8	61.342
26	-53.8	39.3751
27	-74.2	40.2459
28	-64.8	44.4067
29	-70.6	35.8119
30	-77.0	63.575
31	-47.8	43.2995
32	-63.5	44.2047
33	-31.5	33.4307
34	-57.4	38.5608
35	-57.6	37.6186
36	-37.8	31.7798
37	-44.2	31.3999
38	-72.2	49.8281
39	-19.4	15.02
40	-38.4	38.9763
41	-37.0	28.3941
42	-44.0	32.5952
43	-38.2	33.7204
44	-49.6	54.1443
45	-38.6	24.4368
46	-35.2	34.4796
47	-28.4	42.9475
48	-25.2	32.9505
49	-49.0	52.5611
50	-29.4	38.7562
51	-39.0	31.9861
52	-19.8	18.719
53	-25.0	24.5312
54	-48.4	51.5109
55	-20.6	29.5718
56	-26.0	23.6126
57	-23.8	33.6545
58	-43.0	34.5511
59	-23.2	34.8769
60	-10.4	10.9565
61	-17.8	14.612
62	-17.0	15.9443
63	-22.6	19.9511
64	-17.6	18.8809
65	-9.4	8.316
66	-27.0	45.5192
67	-19.2	21.6938
68	-9.0	10.4987
69	-14.2	11.8209
70	-18.8	20.601
71	-17.6	27.0317
72	-38.6	45.243
73	-17.6	25.509
74	-13.6	24.6405
75	-8.4	10.7103
76	-21.4	28.4066
77	-23.8	32.7713
78	-19.6	27.5528
79	-16.0	19.8942
80	-7.0	16.8918
81	-11.6	16.7611
82	-13.2	25.3763
83	-3.2	1.9889
84	-14.6	27.6614
85	-9.8	15.8941
86	-3.4	3.9777
87	-4.0	4.4472
88	-10.0	13.7679
89	-9.4	23.773
90	-13.4	22.167
91	-5.8	8.7025
92	-2.8	3.1903
93	-12.8	24.5755
94	-13.4	35.1353
95	-2.2	1.0328
96	-3.4	5.6411
97	-7.6	14.0807
98	-1.0	0.0
99	-6.0	14.4299
100	-4.0	7.4386
101	-3.0	3.7712
102	-18.6	27.7897
103	-2.2	2.5298
104	-1.4	0.8433
105	-1.2	0.6325
106	-4.6	9.3714
107	-2.6	2.6331
108	-8.2	22.0746
109	-1.2	0.6325
110	-1.0	0.0
111	-1.4	0.8433
112	-1.8	2.5298
113	-1.0	0.0
114	-1.0	0.0
115	-1.0	0.0
116	-1.2	0.6325
117	-1.6	0.9661
118	-15.4	32.4387
119	-1.0	0.0
120	-1.0	0.0
121	-1.0	0.0
122	-11.4	30.8372
123	-1.2	0.6325
124	-1.2	0.6325
125	-1.2	0.6325
126	-1.0	0.0
127	-1.2	0.6325
128	-1.0	0.0
129	-1.0	0.0
130	-1.0	0.0
131	-1.0	0.0
132	-1.0	0.0
133	-1.0	0.0
134	-1.0	0.0
135	-1.0	0.0
136	-1.2	0.6325
137	-1.0	0.0
138	-1.0	0.0
139	-1.0	0.0
140	-1.0	0.0
141	-1.0	0.0
142	-1.0	0.0
143	-1.0	0.0
144	-1.0	0.0
145	-1.0	0.0
146	-1.0	0.0
147	-1.0	0.0
148	-1.0	0.0
149	-1.0	0.0
150	-1.0	0.0
151	-1.0	0.0
152	-1.0	0.0
153	-1.0	0.0
154	-1.0	0.0
155	-1.0	0.0
156	-1.0	0.0
157	-1.0	0.0
158	-1.0	0.0
159	-1.0	0.0
160	-1.0	0.0
161	-1.0	0.0
162	-1.0	0.0
163	-1.0	0.0
164	-1.0	0.0
165	-1.0	0.0
166	-1.0	0.0
167	-1.0	0.0
168	-1.0	0.0
169	-1.0	0.0
170	-1.0	0.0
171	-1.0	0.0
172	-1.0	0.0
173	-1.0	0.0
174	-1.0	0.0
175	-1.0	0.0
176	-1.0	0.0
177	-1.0	0.0
178	-1.0	0.0
179	-1.0	0.0
180	-1.0	0.0
181	-1.0	0.0
182	-1.0	0.0
183	-1.0	0.0
184	-1.0	0.0
185	-1.0	0.0
186	-1.0	0.0
187	-1.0	0.0
188	-1.0	0.0
189	-1.0	0.0
190	-1.0	0.0
191	-1.0	0.0
192	-1.0	0.0
193	-1.0	0.0
194	-1.0	0.0
195	-1.0	0.0
196	-1.0	0.0
197	-1.0	0.0
198	-1.0	0.0
199	-1.0	0.0


==> data/markov_fail.csv <==
episode	reward	error
1	-427.9	465.6767
2	-730.7	1429.1409
3	-984.5	1685.7408
4	-786.2	833.8686
5	-1039.1	874.5595
6	-1566.7	1397.3721
7	-2076.8	1667.3786
8	-1443.1	1037.9532
9	-1833.3	1533.4323
10	-1754.5	955.9234
11	-1510.3	1018.5412
12	-1519.7	674.3219
13	-1827.6	855.7998
14	-1633.5	703.2468
15	-2845.8	902.3814
16	-1932.4	711.1542
17	-1878.4	711.4343
18	-1724.0	962.6347
19	-1820.1	1216.8322
20	-1513.2	975.1614
21	-1756.9	627.7575
22	-2201.6	1249.9389
23	-2257.4	1424.8691
24	-1915.3	1392.9598
25	-2600.9	1434.1244
26	-2698.7	1372.9956
27	-2639.3	1464.4162
28	-2295.5	1306.2907
29	-2068.9	1579.0773
30	-1637.6	668.9184
31	-1974.0	1156.7545
32	-1830.8	777.596
33	-2139.2	1441.8281
34	-2222.2	1748.7081
35	-1743.2	1059.2603
36	-1964.9	1289.9385
37	-2340.7	1301.8981
38	-2130.6	1038.2545
39	-1870.3	701.4379
40	-3409.6	1415.0525
41	-2377.0	1337.1949
42	-1744.5	1040.3447
43	-2192.6	1102.54
44	-2524.6	1604.6017
45	-1585.4	1315.5033
46	-1919.8	1957.9524
47	-2033.7	1458.063
48	-2616.8	1458.2924
49	-1738.3	1406.778
50	-2542.2	1824.9313
51	-1681.0	716.3002
52	-2088.2	1751.1263
53	-2472.5	2117.7821
54	-2061.1	718.6618
55	-2507.2	1283.3956
56	-2438.1	1985.3306
57	-2026.2	1371.7355
58	-2208.9	909.0996
59	-2638.0	2296.8283
60	-2260.0	1182.3272
61	-2137.9	985.7222
62	-2157.7	2227.8945
63	-2001.1	1599.5204
64	-1957.1	1513.4055
65	-1650.9	711.125
66	-2463.0	1096.5327
67	-1782.5	779.1365
68	-2236.2	1229.7065
69	-1778.1	1255.4075
70	-1970.5	1283.423
71	-2471.1	1367.9072
72	-1595.9	724.5979
73	-2326.3	1288.1364
74	-1884.6	1346.4294
75	-2656.0	1716.7071
76	-3040.0	2055.3522
77	-1735.8	567.2265
78	-1614.2	698.9059
79	-2148.6	1249.18
80	-2122.2	1510.2277
81	-1952.3	1366.1596
82	-2392.3	1147.1927
83	-2494.6	1503.1574
84	-1595.8	1007.3371
85	-2332.1	1176.0327
86	-1849.5	739.2023
87	-2880.2	1453.0796
88	-2773.2	987.0561
89	-1792.3	949.9963
90	-2730.1	1572.0388
91	-2490.8	1329.7308
92	-2376.2	1577.3464
93	-1953.2	1434.0189
94	-2198.9	862.7999
95	-2068.9	1753.9524
96	-2145.1	1306.6385
97	-1978.3	1038.5409
98	-2786.6	1765.0933
99	-1807.3	1043.4353
100	-1451.2	849.4858
101	-2026.2	681.2213
102	-2189.6	1407.6749
103	-2439.5	2181.2302
104	-1901.4	1178.8252
105	-1433.2	900.6257
106	-2443.4	1735.5163
107	-1659.2	1026.2239
108	-2360.7	1687.3241
109	-2762.8	1202.6553
110	-2257.3	1122.1382
111	-2769.4	1788.526
112	-2602.0	1742.3628
113	-3056.7	2705.2535
114	-1490.2	703.9487
115	-2496.5	1553.9254
116	-2293.2	1308.9951
117	-2265.4	1659.2852
118	-1515.7	773.0028
119	-1735.8	1014.6691
120	-2364.0	1546.5215
121	-1991.0	843.6519
122	-1912.0	957.1034
123	-2197.2	734.4851
124	-1603.7	805.95
125	-1826.4	1490.2141
126	-1852.7	812.3055
127	-1987.1	1406.1306
128	-1747.8	1271.9512
129	-2161.9	1331.9165
130	-2520.6	1088.0788
131	-1961.7	1406.1662
132	-2188.4	1185.5969
133	-2266.6	809.1369
134	-2184.5	1062.8405
135	-1489.6	682.7408
136	-2176.2	1253.0687
137	-1300.9	797.9251
138	-2980.3	1555.7298
139	-2145.7	1407.0937
140	-2236.9	1284.5928
141	-2415.9	1277.692
142	-2245.2	2008.2583
143	-2099.0	926.2092
144	-2294.9	911.3441
145	-1616.4	922.2927
146	-2413.3	1499.4079
147	-2193.8	1771.0816
148	-1704.2	1003.1759
149	-1962.3	1418.5653
150	-2384.6	1789.4857
151	-3116.1	2030.4535
152	-2092.4	1566.3309
153	-2102.4	1330.1456
154	-3043.9	2175.1921
155	-2468.1	973.3536
156	-2344.3	1543.8372
157	-1952.2	1182.6683
158	-2234.7	1266.8233
159	-2752.7	2529.4819
160	-2125.3	1142.2873
161	-2126.2	1399.389
162	-1825.2	1686.5923
163	-2343.0	2156.2262
164	-1950.2	1032.0896
165	-2131.3	1354.6763
166	-2202.2	1341.7737
167	-2338.6	1328.3336
168	-1900.3	821.4581
169	-2099.3	1370.2572
170	-1680.5	970.6135
171	-2406.0	1065.6997
172	-2692.2	1887.8768
173	-1887.9	764.0248
174	-1875.3	903.8422
175	-1931.7	1077.9223
176	-2020.0	1321.7129
177	-2589.2	1437.2471
178	-2033.6	1146.9141
179	-2336.9	2078.5664
180	-2027.4	1367.0815
181	-2115.2	1088.6182
182	-2093.9	2001.9369
183	-2555.8	827.6342
184	-2084.7	1428.5817
185	-2228.5	1205.3627
186	-2465.9	1397.5561
187	-1930.4	933.1513
188	-2895.0	2189.5421
189	-2760.6	1648.6106
190	-2340.4	1091.4964
191	-1760.9	481.8509
192	-2110.4	1411.7684
193	-2122.4	1396.921
194	-2941.5	1493.0348
195	-2481.3	1159.2955
196	-2130.4	1353.5257
197	-1951.5	1174.4695
198	-2349.4	953.7383
199	-1460.5	978.5344


==> data/query_success.csv <==
episode	reward	error
1	-529.0	366.1235
2	-374.3	271.0675
3	-444.6	491.7843
4	-330.3	343.3395
5	-240.0	237.5729
6	-415.0	435.6706
7	-153.3	101.7885
8	-122.5	113.098
9	-72.3	66.6551
10	-50.2	28.9897
11	-59.8	63.9753
12	-93.4	170.2992
13	-86.3	100.6325
14	-145.8	285.89
15	-57.9	47.7527
16	-193.1	479.6836
17	-84.8	137.4747
18	-41.4	10.1127
19	-41.4	10.1127
20	-41.4	10.1127
21	-41.4	10.1127
22	-41.4	10.1127
23	-41.4	10.1127
24	-41.4	10.1127
25	-41.4	10.1127
26	-41.4	10.1127
27	-41.4	10.1127
28	-41.4	10.1127
29	-41.4	10.1127
30	-41.4	10.1127
31	-41.4	10.1127
32	-41.4	10.1127
33	-41.4	10.1127
34	-41.4	10.1127
35	-41.4	10.1127
36	-41.4	10.1127
37	-41.4	10.1127
38	-41.4	10.1127
39	-41.4	10.1127


==> data/testing_objective.csv <==
episode	reward	error
1	-44.6	12.3666
2	-45.9	6.806
3	-44.8	6.2858
4	-42.6	7.8768
5	-38.6	6.4498
6	-37.2	7.8003
7	-31.0	6.1101
8	-28.4	6.802
9	-23.8	7.9554
10	-20.2	7.2541
11	-19.2	5.1164
12	-13.6	5.5817
13	-14.6	7.3515
14	-9.0	5.416
15	-11.8	3.1552
16	-8.4	3.6576
17	-6.2	4.0222
18	-7.6	2.8363
19	-5.0	2.1082
20	-3.8	1.9322


==> data/testing_subjective.csv <==
episode	reward	error
1	-8.0	0.0
2	-8.0	0.0
3	-8.0	0.0
4	-8.0	0.0
5	-8.0	0.0
6	-8.0	0.0
7	-8.0	0.0
8	-8.0	0.0
9	-8.0	0.0
10	-8.0	0.0
11	-8.0	0.0
12	-8.0	0.0
13	-8.0	0.0
14	-8.0	0.0
15	-8.0	0.0
16	-8.0	0.0
17	-8.0	0.0
18	-8.0	0.0
19	-8.0	0.0
20	-8.0	0.0


==> data/training_objective.csv <==
episode	reward	error
1	-34.0	10.5198
2	-23.5	5.4823
3	-15.6	2.9889
4	-4.6	3.2387
5	-5.4	4.402
6	-0.2	2.8597
7	-0.6	2.9515
8	2.2	2.5298
9	3.8	1.3984
10	3.0	1.3333
11	4.6	0.8433
12	4.4	0.9661
13	5.0	0.0
14	5.0	0.0
15	5.0	0.0
16	5.0	0.0
17	5.0	0.0
18	5.0	0.0
19	5.0	0.0
20	5.0	0.0


==> data/training_subjective.csv <==
episode	reward	error
1	-1182.8	1520.3984
2	-623.9	819.3875
3	-399.4	666.0176
4	-310.4	538.1681
5	-579.1	1116.5686
6	-204.5	368.263
7	-294.5	504.2789
8	-184.5	579.295
9	-343.9	1093.8318
10	-180.7	577.7481
11	-72.6	235.9059
12	-94.6	305.476
13	2.0	0.0
14	2.0	0.0
15	2.0	0.0
16	2.0	0.0
17	2.0	0.0
18	2.0	0.0
19	2.0	0.0
20	2.0	0.0

